Ultra-high-energy neutrino detection with radio antennas in the ground-based observatory

Ultra-high-energy (UHE) neutrinos are unique cosmic messengers that can traverse cosmological distances unattenuated, offering direct insight into the most energetic processes in the universe. Radio detection promises significant advantages for detecting highly inclined air showers induced by UHE neutrinos, including a larger exposure range compared to particle detectors, which is due to minimal atmospheric attenuation of radio signals combined with good reconstruction precision. Furthermore, this technique improves the air shower longitudinal reconstruction, which can be used to identify neutrinos with their first interaction far below the top of the atmosphere. In this work, we present a method for identifying UHE neutrinos using radio antennas deployed in ground-based observatories. We introduce a reconstruction algorithm based on the radio emission maximum ($X^{\text{radio}}_{\text{max}}$) and demonstrate its power in distinguishing deeply developing neutrino-induced showers from background cosmic rays. Using the Pierre Auger Observatory as a case study, we use the simulations of $\nu_e$-CC-induced air showers and evaluate the trigger efficiency, reconstruction performance, and resulting effective area. Our results show that radio detection significantly enhances the sensitivity to very inclined showers above 1~EeV, complementing traditional surface detectors. This technique is highly scalable and applicable to future radio observatories such as GRAND. The proposed reconstruction and identification strategy provides a pathway toward achieving the sensitivity needed to detect UHE neutrinos.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

